Byzantine-Resilient Distributed Hypothesis Testing With Time-Varying Network Topology

We study the problem of distributed hypothesis testing over a network of mobile agents with limited communication and sensing ranges to infer the true hypothesis collaboratively. In particular, we consider a scenario where there is an unknown subset of compromised agents that may deliberately share altered information to undermine the team objective. We propose two distributed algorithms where each agent maintains and updates two sets of beliefs (i.e., probability distributions over the hypotheses), namely local and actual beliefs (LB and AB respectively for brevity). In both algorithms, at every time step, each agent shares its AB with other agents within its communication range and makes a local observation to update its LB. Then both algorithms can use the shared information to update ABs under certain conditions. One requires receiving a certain number of shared ABs at each time instant; the other accumulates shared ABs over time and updates after the number of shared ABs exceeds a prescribed threshold. Otherwise, both algorithms rely on the agent's current LB and AB to update the new AB. We prove under mild assumptions that the AB for every non-compromised agent converges almost surely to the true hypothesis, without requiring connectivity in the underlying time-varying network topology. Using a simulation of a team of unmanned aerial vehicles aiming to classify adversarial agents among themselves, we illustrate and compare the proposed algorithms. Finally, we show experimentally that the second algorithm consistently outperforms the first algorithm in terms of the speed of convergence.

==> pics/plots/Avg_High_Var.csv <==
0,0.03125,0,0.03125,0.03125,0.03125
1,0.04621400863613109,0,0.03146073261679321,0.05237835487441263,0.06082696911335357
2,0.07502433727410712,0,0.04645724856069267,0.11382078993093903,0.08106283655443726
3,0.13253104237266716,0,0.19086775582662002,0.13597978974945182,0.15522104070364806
4,0.29982867139947567,0,0.3172606701731062,0.12776566576799828,0.265075888023758
5,0.32954709219725,0,0.36398153334609545,0.32156509673606065,0.3875138833706491
6,0.3026063378601311,0,0.33849596623931677,0.4406567903528782,0.42379661052058537
7,0.27907007784250676,0,0.3077886949862376,0.4528135833192208,0.42537816068100914
8,0.26286209339691724,0,0.28922946353175744,0.48277889233535726,0.43241003071430534
9,0.2530435943699168,0,0.2722708672586068,0.4903661133615379,0.4773369298781721
10,0.24750704280622965,0,0.2642741041481135,0.4941187012671712,0.48989272334302114
11,0.249448924284539,0,0.25713271103133717,0.818574520582793,0.6036493286591695
12,0.2541602981957757,0,0.2533961372922762,0.9319837454104343,0.5932910707434844
13,0.2515670487793903,0,0.2510306911834068,0.9321166083327822,0.5903821918571124
14,0.48966732981278466,0,0.4790705789996541,0.8904677329427074,0.5885041620394607
15,0.4932522133568769,0,0.4869036582383783,0.9383811373771942,0.7366381796447461
16,0.4933886314793794,0,0.486984924622617,0.9058601974701948,0.7380407593510773
17,0.48723256080571703,0,0.47551738555353124,0.9056566776036075,0.8082662052412616
18,0.4757767275855927,0,0.4555910805944784,0.8920291588881638,0.8219459459942854
19,0.4558615635336465,0,0.42437463389434266,0.9759982751780931,0.8243865067975933
20,0.42499246438920474,0,0.3837727849741722,0.9783605624354501,0.8248008700165369
21,0.38456593486238716,0,0.5687066285691844,0.9783500420164581,0.8248007924028242
22,0.3419924697899473,0,0.5060883506415044,0.9783392305184837,0.8248007066931825
23,0.3062943823506306,0,0.466830498182443,0.9783276888652392,0.8271856685302325
24,0.2816410708331834,0,0.4206326030117637,0.9761009385174344,0.828022588582609
25,0.26681052019110707,0,0.26184516191892915,0.9761008934172672,0.8280226825950544
26,0.25861881017140936,0,0.6906082371407347,0.9761197114799041,0.8283766252505678
27,0.3183182665616146,0,0.9035135544048387,0.9734640395261591,0.8284892987577683
28,0.2831362705320699,0,0.9836357312268917,0.997020682269204,0.8286335904382052
29,0.26771653979689214,0,0.9855304670941003,0.9969807306593592,0.8286462513527254
30,0.26318843513322965,0,0.9833508636166125,0.9969666798614836,0.8286507099245186
31,0.2602861677510172,0,0.9907210797605914,0.9974304573966689,0.9803048495552521
32,0.2579473459053055,0,0.9904168235353784,0.9974212658792694,0.9767819298611982
33,0.25609294603009053,0,0.9868401079799216,0.99658592093736,0.9727419854565849
34,0.9499824132248205,0,0.9966467560839725,0.9987937468491987,0.9681525154882891
35,0.997859549844241,0,0.9982269906861816,0.9991157897049648,0.9625954646939577
36,0.9978596669463184,0,0.9981974912473073,0.9991158006033958,0.9563535895560654
37,0.9956494097898912,0,0.9982274419660536,0.9991157810928518,0.9980655235344905
38,0.9957214005082866,0,0.9982274384589762,0.9991157338139776,0.9980971545941189
39,0.9962378176712455,0,0.9982274294309528,0.9991156193141648,0.9981728986361078
40,0.9961497231104189,0,0.9982274232793089,0.9991153418854306,0.9981859074213612
41,0.9961497131154405,0,0.9982274200236058,0.999115804858904,0.9981859038986072
42,0.996149709270566,0,0.9982274158480786,0.9991158041215593,0.9981859444551799
43,0.9961592217906567,0,0.9982274119606916,0.9991158085517587,0.9981904437300332
44,0.9961625580800348,0,0.9982274114207974,0.9996956381800233,0.9981921118796984
45,0.995519589236369,0,0.998227410880337,0.9996955275076452,0.9978877890042832
46,0.994771284513721,0,0.9982274106085697,0.9996953439388598,0.9975331151747083
47,0.9889830907076834,0,0.9982274104312381,0.999893497536057,0.9973689119794058
48,0.9770670437157226,0,0.9982274102870571,0.999893501640605,0.9971942699135355
49,0.9534178808644105,0,0.9982274101545184,0.9999625966548368,0.997008592451948
50,0.9387461906402292,0,0.9982274100219254,0.9999625966542677,0.9968112581060918
51,0.9387334336634933,0,0.9982274098892822,0.9999625082882595,0.9966016206608843
52,0.9962377699009152,0,0.99822740975659,0.9999601713579662,0.9963790205413479
53,0.992048407343976,0,0.9993749991251325,0.9999625321190604,0.9981083226666142
54,0.9957173580985034,0,0.9993789027351015,0.9999625243921229,0.9979811698690365
55,0.9954314235323156,0,0.9993795838707581,0.9999625182693576,0.9978457621786692
56,0.9951270110739343,0,0.9993787285146508,0.9999625968565662,0.9977016040737593
57,0.9948034189800034,0,0.9993786327313645,0.9999625968565662,0.997548175848843
58,0.9944593586277727,0,0.999781645740142,0.9999625968565662,0.9973849332343813
59,0.9883335298088548,0,0.9997802917185585,0.9999625968565662,0.9972113070717674
60,0.9757477007628114,0,0.999782743308584,0.9999869087536627,0.9971145223489465
61,0.9508696551899365,0,0.9999238470902886,0.9999954179072524,0.9970146174467098
62,0.9387528956563101,0,0.9999238470725731,0.9999951814148887,0.9969115726955491
63,0.938746843128742,0,0.9999731428443356,0.999995119281146,0.9968379055436781
64,0.9387347385415734,0,0.999973143105128,0.9999951192429798,0.9967742853271336
65,0.9387105312401424,0,0.9999947995806442,0.9999951191824281,0.9999947997450478
66,0.9386621241276024,0,0.9999944604772009,0.9999954181775412,0.9999948001881092
67,0.9385653398527058,0,0.9999947991912492,0.9999983963585826,0.9999951186757804
68,0.9383718910175183,0,0.9999951027675099,0.9999994387247707,0.999995102793026
69,0.9379854715162488,0,0.9999951027419944,0.9999994387249153,0.9999950890201679
70,0.9372145396809457,0,0.9999951027164788,0.9999994387249166,0.9999950897315948
71,0.9999895388638087,0,0.9999951026917888,0.9999994387244296,0.9999950897060119
72,0.999989566529071,0,0.9999950896565629,0.9999994387244292,0.9999950896812562
73,0.9999895387562262,0,0.9999950896318703,0.9999994387244217,0.9999950766362214
74,0.9999895387036216,0,0.9999950896071778,0.9999994387244217,0.9999950765867065


==> pics/plots/Avg_Low_Var.csv <==
0,0.03125,0.03125,0.03125,0,0.03125
1,0.12499994373244429,0.2499997748921526,0.06249998593782366,0,0.06249998593782366
2,0.2499999437324,0.499999999999981,0.24999994375128198,0,0.0624999999999992
3,0.49999994373240947,0.49999999999998734,0.39999991000205215,0,0.3333331733370539
4,0.49999994373241274,0.49999999999998734,0.35714285714285043,0,0.31818180516557465
5,0.4999999437324083,0.4999999999999873,0.31818181818182006,0,0.2894736617733547
6,0.4999999437323975,0.9999999999999801,0.2894736842105276,0,0.2714285442455098
7,0.499999943732419,1.0,0.27142857142857213,0,0.2611940009808312
8,0.49999994373241896,1.0,0.2611940298507467,0,0.25572516168121906
9,0.49999994373241896,1.0,0.25572519083969486,0,0.2528957239165233
10,0.49999994373241896,1.0,0.252895752895753,0,0.2514563106796117
11,0.49999994373241896,1.0,0.2514563106796117,0,0.25073028237585204
12,0.499999888116611,1.0,0.25073028237585204,0,0.2503656752803511
13,0.49999988779263543,1.0,0.2503656752803511,0,0.2501829714564528
14,0.4999998876292281,1.0,0.4999997752585572,0,0.4999995505175185
15,0.4999999437324,1.0,0.49999988746482527,0,0.49999977492975206
16,0.49999994373241896,1.0,0.49999988746486324,0,0.4999997749298278
17,0.49999994373241896,1.0,0.4999997749298278,0,0.4999995498600609
18,0.49999994373241896,1.0,0.4999995498600609,0,0.499999099721743
19,0.49999994373241896,1.0,0.499999099721743,0,0.499999099721743
20,0.49999994373241896,1.0,0.49999819944996987,0,0.49999819944996987
21,0.49999994373241896,1.0,0.4999963989258754,0,0.4999963989258754
22,0.49999994373241896,1.0,0.4999927979554913,0,0.4999927979554913
23,0.4999999437324,1.0,0.49998559632592604,0,0.9999855957034883
24,0.49999994373241896,1.0,0.49997119431148307,0,0.9999423886229408
25,0.49999994373241896,1.0,0.4999423952603429,0,0.9998847905077222
26,0.49999994373241896,1.0,0.49988481706101867,0,1.0
27,0.49999994373241896,1.0,0.4997697402100347,0,1.0
28,0.49999994373241896,1.0,0.49953990418633115,0,1.0
29,0.49999994373241896,1.0,0.4990814987669509,0,1.0
30,0.49999994373241896,1.0,0.49816972198435855,0,1.0
31,0.49999994373241896,1.0,0.4963660485346251,0,1.0
32,0.49999994373241896,1.0,0.4928362282644344,0,1.0
33,0.49999994373241896,1.0,0.48607157670923434,0,1.0
34,0.49999994373241896,1.0,1.0,0,1.0
35,0.49999994373241896,1.0,1.0,0,1.0
36,0.49999994373241896,1.0,1.0,0,1.0
37,0.49999994373241896,1.0,1.0,0,1.0
38,0.49999994373241896,1.0,1.0,0,1.0
39,0.49999994373241896,1.0,1.0,0,1.0
40,0.49999994373241896,1.0,1.0,0,1.0
41,0.49999994373241896,1.0,1.0,0,1.0
42,1.0,1.0,1.0,0,1.0
43,1.0,1.0,1.0,0,1.0
44,1.0,1.0,1.0,0,1.0
45,1.0,1.0,1.0,0,1.0
46,1.0,1.0,1.0,0,1.0
47,1.0,1.0,1.0,0,1.0
48,1.0,1.0,1.0,0,1.0
49,1.0,1.0,1.0,0,1.0
50,1.0,1.0,1.0,0,1.0
51,1.0,1.0,1.0,0,1.0
52,1.0,1.0,1.0,0,1.0
53,1.0,1.0,1.0,0,1.0
54,1.0,1.0,1.0,0,1.0
55,1.0,1.0,1.0,0,1.0
56,1.0,1.0,1.0,0,1.0
57,1.0,1.0,1.0,0,1.0
58,1.0,1.0,1.0,0,1.0
59,1.0,1.0,1.0,0,1.0
60,1.0,1.0,1.0,0,1.0
61,1.0,1.0,1.0,0,1.0
62,1.0,1.0,1.0,0,1.0
63,1.0,1.0,1.0,0,1.0
64,1.0,1.0,1.0,0,1.0
65,1.0,1.0,1.0,0,1.0
66,1.0,1.0,1.0,0,1.0
67,1.0,1.0,1.0,0,1.0
68,1.0,1.0,1.0,0,1.0
69,1.0,1.0,1.0,0,1.0
70,1.0,1.0,1.0,0,1.0
71,1.0,1.0,1.0,0,1.0
72,1.0,1.0,1.0,0,1.0
73,1.0,1.0,1.0,0,1.0
74,1.0,1.0,1.0,0,1.0


==> pics/plots/Calls.csv <==
0,0,0
0,0,0
1,32,64
2,32,160
3,64,256
4,96,352
5,96,448
6,128,544
7,128,640
8,128,672
9,160,704
10,224,736
11,288,768
12,288,768
13,288,768
14,288,832
15,288,896
16,320,992
17,320,1120
18,320,1248
19,352,1312
20,384,1376
21,384,1408
22,384,1472
23,384,1504
24,384,1568
25,416,1632
26,448,1696
27,512,1792
28,576,1888
29,640,1984
30,704,2080
31,768,2176
32,832,2272
33,928,2400
34,1024,2528
35,1120,2656
36,1152,2784
37,1152,2880
38,1152,2880
39,1152,2912
40,1152,2912
41,1152,2912
42,1152,2944
43,1152,3072
44,1184,3168
45,1248,3296
46,1344,3424
47,1376,3520
48,1376,3552
49,1376,3616
50,1376,3648


==> pics/plots/Expanded.csv <==
0.000000000000000000e+00,2.441406250000000000e-04,2.441406250000000000e-04
1.000000000000000000e+00,2.522927190026181751e-04,2.490335736876030234e-04
2.000000000000000000e+00,2.667813207023697771e-04,2.649367001936745922e-04
3.000000000000000000e+00,2.985143314995229767e-04,2.903393330054981490e-04
4.000000000000000000e+00,3.076348157568367984e-04,3.043629152322771970e-04
5.000000000000000000e+00,3.674156221968778464e-04,3.512114948952607674e-04
6.000000000000000000e+00,4.285157850522809675e-04,4.266545071721387569e-04
7.000000000000000000e+00,4.941619425052924675e-04,4.964657237742705221e-04
8.000000000000000000e+00,5.065668375164158804e-04,5.253544726097386826e-04
9.000000000000000000e+00,5.496112754491721316e-04,5.558655713762958913e-04
1.000000000000000000e+01,5.521626844422936704e-04,5.592557834560549527e-04
1.100000000000000000e+01,6.276872634020577973e-04,6.289424828508981095e-04
1.200000000000000000e+01,7.714067081651186479e-04,7.713076658025649294e-04
1.300000000000000000e+01,8.631854387761072819e-04,8.526598805672591609e-04
1.400000000000000000e+01,9.230957039863771927e-04,9.138130882537636454e-04
1.500000000000000000e+01,9.299843544203596161e-04,1.077015350580943142e-03
1.600000000000000000e+01,9.728822066350437114e-04,1.164430445561929952e-03
1.700000000000000000e+01,1.059598141256580354e-03,1.296907139755079392e-03
1.800000000000000000e+01,1.220619678854710771e-03,1.395687317231856725e-03
1.900000000000000000e+01,1.293088790798139391e-03,1.428251581773007763e-03
2.000000000000000000e+01,1.412102352044464042e-03,1.508598668651370050e-03
2.100000000000000000e+01,1.730456328866557258e-03,1.848725668564698893e-03
2.200000000000000000e+01,1.842216491125840119e-03,2.376511640300347020e-03
2.300000000000000000e+01,1.756720713397759079e-03,2.136723425155342884e-03
2.400000000000000000e+01,2.805634750319054710e-03,4.045984503532461252e-03
2.500000000000000000e+01,2.887090824872365433e-03,4.766557517034220384e-03
2.600000000000000000e+01,2.954639392266160750e-03,4.554501922119940163e-03
2.700000000000000000e+01,2.972122871065623496e-03,4.348561760043164609e-03
2.800000000000000000e+01,3.664895006920586545e-03,5.412094097780582348e-03
2.900000000000000000e+01,3.646644011599877843e-03,6.102374780345108662e-03
3.000000000000000000e+01,3.923495149041123127e-03,6.093605101628266768e-03
3.100000000000000000e+01,4.085868333434136516e-03,7.734692934008456991e-03
3.200000000000000000e+01,4.505362719136579881e-03,1.016804130499895931e-02
3.300000000000000000e+01,4.972141302753119683e-03,1.486724254853893229e-02
3.400000000000000000e+01,4.680093385709036512e-03,1.130160872657554050e-02
3.500000000000000000e+01,4.802129666946482883e-03,1.172516068819692836e-02
3.600000000000000000e+01,4.706550136743862210e-03,1.165240288378167899e-02
3.700000000000000000e+01,5.919836617360157288e-03,1.546744488411100349e-02
3.800000000000000000e+01,6.323525196154292441e-03,1.497709953593680254e-02
3.900000000000000000e+01,6.598979271538716468e-03,1.461862459883632274e-02
4.000000000000000000e+01,7.091128971456542307e-03,2.077096757475362099e-02
4.100000000000000000e+01,7.871531053276358339e-03,2.201325161697928121e-02
4.200000000000000000e+01,1.358730500519861155e-02,6.228237595736083737e-02
4.300000000000000000e+01,1.747223760497831554e-02,5.658605292675375487e-02
4.400000000000000000e+01,1.830355755256803107e-02,6.779181007526514924e-02
4.500000000000000000e+01,2.112675947477941560e-02,7.747266229072893862e-02
4.600000000000000000e+01,2.181151114523747353e-02,1.024642924516032255e-01
4.700000000000000000e+01,2.764116470597831679e-02,8.890621682754895616e-02
4.800000000000000000e+01,2.895238917750300386e-02,1.069537684553367174e-01
4.900000000000000000e+01,3.898515588887133121e-02,1.165375689548201060e-01
5.000000000000000000e+01,4.223721850045713405e-02,1.285887214618705865e-01
5.100000000000000000e+01,3.797454153111718550e-02,1.762374909987324823e-01
5.200000000000000000e+01,4.264493365480905018e-02,2.041132989581094792e-01
5.300000000000000000e+01,3.394017696846570592e-02,2.222330210433236530e-01
5.400000000000000000e+01,3.283727827843600788e-02,2.072935394723841029e-01
5.500000000000000000e+01,4.722619308429681223e-02,2.222389913941520134e-01
5.600000000000000000e+01,4.938134338363536768e-02,2.144109373370492178e-01
5.700000000000000000e+01,5.729121399393597575e-02,2.558150203740638395e-01
5.800000000000000000e+01,6.015217076898878024e-02,3.009047227089259313e-01
5.900000000000000000e+01,7.574364565991922871e-02,2.792757014865470122e-01
6.000000000000000000e+01,8.200625245450934853e-02,2.622817495714095393e-01
6.100000000000000000e+01,8.208445019909522966e-02,2.621562339313979750e-01
6.200000000000000000e+01,8.937089064931030835e-02,3.395427319031651958e-01
6.300000000000000000e+01,1.023994945603368123e-01,3.694290163935362026e-01
6.400000000000000000e+01,1.082243603831320178e-01,3.366576911888452539e-01
6.500000000000000000e+01,1.166566226159786446e-01,3.692549771650396329e-01
6.600000000000000000e+01,1.252578411293431282e-01,3.589246738294073480e-01
6.700000000000000000e+01,1.209771862319982683e-01,4.544707639783299169e-01
6.800000000000000000e+01,1.118393012477211235e-01,5.572113111609543479e-01
6.900000000000000000e+01,1.377960548978012234e-01,5.666550282488681534e-01
7.000000000000000000e+01,1.355318880854170793e-01,5.753387859288302542e-01
7.100000000000000000e+01,1.419376538891325146e-01,6.302207751032411487e-01
7.200000000000000000e+01,1.624323853879947599e-01,6.691321095939298802e-01
7.300000000000000000e+01,1.548551182031576712e-01,6.440446114706271930e-01
7.400000000000000000e+01,1.519276574976003991e-01,5.958432879987428654e-01
7.500000000000000000e+01,1.540936846594290754e-01,6.134109433281221824e-01
7.600000000000000000e+01,1.596294676357293552e-01,6.614410360062448202e-01
7.700000000000000000e+01,2.101194217106560347e-01,6.537564987909899594e-01
7.800000000000000000e+01,2.095515648451755641e-01,5.996734717379749169e-01
7.900000000000000000e+01,2.236342662114104152e-01,6.471868432977834207e-01
8.000000000000000000e+01,2.232907615069541218e-01,7.475687538791100373e-01
8.100000000000000000e+01,2.238562866113218419e-01,7.501276882045201377e-01
8.200000000000000000e+01,2.263213737978349016e-01,7.375194525332617879e-01
8.300000000000000000e+01,2.286986536260726677e-01,7.301754966972865413e-01
8.400000000000000000e+01,2.275777063219421026e-01,7.666393628512692127e-01
8.500000000000000000e+01,2.237321181472755605e-01,7.567376293385112973e-01
8.600000000000000000e+01,2.242594227824580289e-01,7.380211155990727967e-01
8.700000000000000000e+01,2.449878502413089520e-01,7.887304796594135636e-01
8.800000000000000000e+01,2.532759847013703047e-01,8.018113283926142643e-01
8.900000000000000000e+01,2.642659837823378433e-01,8.118189121845982292e-01
9.000000000000000000e+01,2.862806888167511721e-01,8.097365857728662242e-01
9.100000000000000000e+01,3.139096132055601562e-01,8.904085951219802286e-01
9.200000000000000000e+01,3.189183552811860056e-01,8.935089884005041894e-01
9.300000000000000000e+01,3.192316221137494470e-01,8.917711697493336809e-01
9.400000000000000000e+01,3.192556835155559991e-01,8.852900542654996707e-01
9.500000000000000000e+01,3.219311867179218134e-01,8.572723140002100894e-01
9.600000000000000000e+01,3.225226776831084385e-01,8.795167791465003937e-01
9.700000000000000000e+01,3.339757046969147325e-01,9.012639481524452600e-01
9.800000000000000000e+01,3.330050039425650477e-01,8.781631481118434834e-01
9.900000000000000000e+01,3.375857825920272060e-01,8.510051595470339292e-01
1.000000000000000000e+02,3.485347242043743687e-01,8.430163892202536813e-01
1.010000000000000000e+02,3.496462063960890654e-01,8.336797068072648864e-01
1.020000000000000000e+02,3.515997703793782847e-01,8.594382846321059199e-01
1.030000000000000000e+02,3.720786197355523406e-01,8.491510493846456953e-01
1.040000000000000000e+02,3.723028006626673547e-01,8.376232037164692557e-01
1.050000000000000000e+02,3.721067048009042977e-01,8.233970640354389969e-01
1.060000000000000000e+02,3.721190349124587904e-01,7.972520822546785846e-01
1.070000000000000000e+02,3.721190409060402549e-01,7.821827828693015405e-01
1.080000000000000000e+02,3.721242168882310519e-01,7.608844115174142608e-01
1.090000000000000000e+02,3.721242185472020680e-01,7.448681042542700803e-01
1.100000000000000000e+02,3.721242203677642135e-01,7.372017729312466683e-01
1.110000000000000000e+02,3.721242204801861186e-01,7.785587294957629911e-01
1.120000000000000000e+02,3.730031757307928908e-01,7.737352423595076356e-01
1.130000000000000000e+02,3.732400844955234276e-01,8.514135151095145737e-01
1.140000000000000000e+02,3.732596964061554723e-01,9.337789383161126944e-01
1.150000000000000000e+02,3.732694532511119379e-01,9.313927389315251881e-01
1.160000000000000000e+02,3.732764872050626792e-01,9.257012894313995099e-01
1.170000000000000000e+02,3.732858032755670408e-01,9.727362484429561418e-01
1.180000000000000000e+02,3.732663981112879781e-01,9.501122208080556852e-01
1.190000000000000000e+02,3.732197871844619153e-01,9.760806546221071356e-01
1.200000000000000000e+02,3.732872261785953882e-01,9.654425271321440682e-01
1.210000000000000000e+02,3.733130187739057693e-01,9.475830835191075829e-01
1.220000000000000000e+02,3.733284413667419810e-01,9.067942039721993419e-01
1.230000000000000000e+02,3.733266523928668312e-01,9.277832644623880132e-01
1.240000000000000000e+02,3.736311257925012952e-01,9.314299721218312067e-01
1.250000000000000000e+02,3.734263919236360807e-01,9.973594600252133624e-01
1.260000000000000000e+02,3.738312961066141416e-01,9.950482052490654539e-01
1.270000000000000000e+02,3.738342455096366757e-01,9.913608523309520582e-01
1.280000000000000000e+02,3.725711736220247428e-01,9.765729888832958006e-01
1.290000000000000000e+02,3.735797025229476431e-01,9.584697522807419379e-01
1.300000000000000000e+02,3.753192814054555071e-01,9.240854376803669945e-01
1.310000000000000000e+02,3.692352706782317528e-01,9.082378639682486821e-01
1.320000000000000000e+02,3.700032419898557912e-01,8.748211565006140944e-01
1.330000000000000000e+02,3.703299412296518489e-01,8.912683874898066350e-01
1.340000000000000000e+02,3.705249136634632401e-01,9.325993048119347595e-01
1.350000000000000000e+02,3.706047016959741480e-01,9.090143395562050310e-01
1.360000000000000000e+02,3.706678819354606857e-01,8.957579815770989606e-01
1.370000000000000000e+02,3.708324278329652723e-01,9.466122251080572036e-01
1.380000000000000000e+02,3.804272229981645048e-01,9.967596518122170401e-01
1.390000000000000000e+02,3.818479539938237632e-01,9.967586603400498957e-01
1.400000000000000000e+02,3.806950852094266313e-01,9.973658276184377280e-01
1.410000000000000000e+02,3.825152366297384643e-01,9.973651141538797393e-01
1.420000000000000000e+02,3.818802403714032234e-01,9.984649700062306898e-01
1.430000000000000000e+02,3.807836207949029106e-01,9.984688920521307409e-01
1.440000000000000000e+02,3.808754407056996749e-01,9.984686692436262057e-01
1.450000000000000000e+02,3.807918930320928208e-01,9.984676242613949038e-01
1.460000000000000000e+02,3.802387990819005026e-01,9.985299904871095533e-01
1.470000000000000000e+02,3.801897493216341850e-01,9.988332775199268987e-01
1.480000000000000000e+02,3.803697821411766711e-01,9.994261042799306161e-01
1.490000000000000000e+02,3.803994044483969827e-01,9.989022801064465495e-01
1.500000000000000000e+02,3.857191363080350044e-01,9.999516448559258031e-01
1.510000000000000000e+02,3.856771614654531111e-01,9.998574935679672704e-01
1.520000000000000000e+02,3.856182532637227323e-01,9.999808127181012418e-01
1.530000000000000000e+02,3.856794319496965051e-01,9.999653761730386003e-01
1.540000000000000000e+02,3.856378890494672751e-01,9.999130292498970007e-01
1.550000000000000000e+02,3.891380315503671916e-01,9.997286807256486885e-01
1.560000000000000000e+02,3.884335206512103400e-01,9.990398492653359552e-01
1.570000000000000000e+02,3.885251312942094026e-01,9.986817360918807118e-01
1.580000000000000000e+02,3.882639841036196193e-01,9.984711242282426902e-01
1.590000000000000000e+02,3.892001539570454360e-01,9.982464697660038411e-01
1.600000000000000000e+02,3.892661131872395264e-01,9.986935961439828979e-01
1.610000000000000000e+02,3.893568392664794597e-01,9.975294278269020154e-01
1.620000000000000000e+02,3.894295481244665069e-01,9.998043671132976762e-01
1.630000000000000000e+02,4.310050983421425674e-01,9.996742638954853044e-01
1.640000000000000000e+02,4.378828559838007783e-01,9.988809033485225308e-01
1.650000000000000000e+02,4.374447972172414989e-01,9.988735169605634789e-01
1.660000000000000000e+02,4.838739264593971412e-01,9.988581602410384619e-01
1.670000000000000000e+02,4.454484776309746152e-01,9.999309701129217576e-01
1.680000000000000000e+02,4.394356503373197942e-01,9.998690271375502148e-01
1.690000000000000000e+02,4.272438563276773071e-01,9.997441849186815555e-01
1.700000000000000000e+02,4.269930745139362549e-01,9.999890414203683742e-01
1.710000000000000000e+02,4.261970102913795744e-01,9.999704876238464379e-01
1.720000000000000000e+02,4.261333413985453067e-01,9.999767518864068894e-01
1.730000000000000000e+02,4.272099980253383222e-01,9.998295372608204667e-01
1.740000000000000000e+02,4.272962381183870173e-01,9.981604924963525249e-01
1.750000000000000000e+02,4.277923863669701454e-01,9.823414764131710442e-01
1.760000000000000000e+02,4.278869585930453745e-01,9.326468058498671443e-01
1.770000000000000000e+02,4.280021875868704750e-01,9.112816588355349134e-01
1.780000000000000000e+02,4.280244698716384466e-01,9.088005274684324286e-01
1.790000000000000000e+02,4.275621960687820411e-01,9.085819340435682401e-01
1.800000000000000000e+02,4.279353508891461932e-01,9.085628580000855159e-01
1.810000000000000000e+02,4.246432120622984363e-01,9.085615580976622585e-01
1.820000000000000000e+02,4.284049797351760502e-01,9.085616115913883739e-01
1.830000000000000000e+02,4.286544202603525533e-01,9.085616247603610640e-01
1.840000000000000000e+02,4.287182391374784740e-01,9.085616243764866873e-01
1.850000000000000000e+02,4.287394092452475047e-01,9.085616331003081303e-01
1.860000000000000000e+02,4.287395166905766941e-01,9.085615768119081892e-01
1.870000000000000000e+02,4.287386925410696659e-01,9.085613501445952700e-01
1.880000000000000000e+02,4.287393910368024752e-01,9.085604398604687493e-01
1.890000000000000000e+02,4.287380597680863215e-01,9.085567845365472017e-01
1.900000000000000000e+02,4.287483033145004230e-01,9.085556682063243850e-01
1.910000000000000000e+02,4.390625345490465903e-01,9.999860946563918773e-01
1.920000000000000000e+02,4.390703106688931823e-01,9.999860925552062074e-01
1.930000000000000000e+02,4.390711693083370060e-01,9.999860864322469567e-01
1.940000000000000000e+02,4.365291269040118549e-01,9.999999830503558673e-01
1.950000000000000000e+02,4.386209584075628776e-01,9.999998122709268245e-01
1.960000000000000000e+02,4.392996158772486948e-01,9.999990006877426119e-01
1.970000000000000000e+02,4.393468195936034437e-01,9.999999150336851272e-01
1.980000000000000000e+02,4.393459981605387643e-01,9.999996601257801210e-01
1.990000000000000000e+02,4.393475491272981204e-01,9.999986404783431926e-01
2.000000000000000000e+02,4.393476726855540804e-01,9.999945620222976395e-01
2.010000000000000000e+02,4.393474704804573583e-01,9.999782519402167225e-01
2.020000000000000000e+02,4.393476112500103170e-01,9.999984439574082229e-01
2.030000000000000000e+02,4.393477272306791637e-01,9.999937753522296635e-01
2.040000000000000000e+02,4.393477358852688197e-01,9.999860678842221740e-01
2.050000000000000000e+02,4.393477389453401827e-01,9.999859665389575492e-01
2.060000000000000000e+02,4.393477394391808177e-01,9.999855611605060757e-01
2.070000000000000000e+02,4.393477401480718192e-01,9.999839396892831189e-01
2.080000000000000000e+02,4.393477399968651054e-01,9.999999165615114372e-01
2.090000000000000000e+02,4.393477403081119670e-01,9.999996662391048563e-01
2.100000000000000000e+02,4.393477403572391693e-01,9.999986649360220747e-01
2.110000000000000000e+02,4.393477403615675958e-01,9.999946598684783527e-01
2.120000000000000000e+02,4.393477403437897610e-01,9.999786433830664123e-01
2.130000000000000000e+02,4.393477402650580732e-01,9.999146437373923613e-01
2.140000000000000000e+02,4.393477403440970708e-01,9.996598127694019675e-01
2.150000000000000000e+02,4.393477404672749831e-01,9.986574715406890679e-01
2.160000000000000000e+02,4.393477404869754466e-01,9.999998847663749135e-01
2.170000000000000000e+02,4.393477405177048656e-01,9.999999999325184241e-01
2.180000000000000000e+02,4.393477404409119602e-01,9.999999997346616931e-01
2.190000000000000000e+02,4.393477405042161554e-01,9.999999989454203542e-01
2.200000000000000000e+02,4.393477405028243243e-01,9.999999957921030802e-01
2.210000000000000000e+02,4.393477405121293811e-01,9.999999831806208883e-01
2.220000000000000000e+02,4.393477405033294758e-01,9.999999326823977297e-01
2.230000000000000000e+02,5.010553116502877158e-01,9.999997299608237578e-01
2.240000000000000000e+02,5.188677609244854994e-01,9.999999854488280659e-01
2.250000000000000000e+02,5.227684029856998205e-01,9.999998314601710181e-01
2.260000000000000000e+02,5.227684029984965841e-01,9.999980345283616678e-01
2.270000000000000000e+02,5.227684030266954718e-01,9.999999979700304742e-01
2.280000000000000000e+02,5.227684030312955699e-01,9.999999939532928650e-01
2.290000000000000000e+02,5.227684030384990299e-01,9.999999799582077742e-01
2.300000000000000000e+02,5.227684032252841728e-01,9.999999363719930257e-01
2.310000000000000000e+02,5.227684032252842838e-01,9.999997455355539300e-01
2.320000000000000000e+02,5.227684103421464945e-01,9.999999998096087417e-01
2.330000000000000000e+02,5.227685634844115858e-01,9.999999995982058465e-01
2.340000000000000000e+02,5.227655345004031950e-01,9.999999991489212370e-01
2.350000000000000000e+02,5.227658146247415871e-01,9.999999981957948814e-01
2.360000000000000000e+02,5.227625095487735685e-01,9.999999961722858544e-01
2.370000000000000000e+02,5.227584259033614122e-01,9.999999918678756927e-01
2.380000000000000000e+02,5.227671233243523785e-01,9.999999826348360266e-01
2.390000000000000000e+02,5.227651497410469306e-01,9.999999624324351633e-01
2.400000000000000000e+02,5.227695032853535428e-01,9.999999163841556404e-01
2.410000000000000000e+02,5.227584078237058618e-01,9.999999221368135460e-01
2.420000000000000000e+02,5.227623577737844363e-01,9.999992498421559350e-01
2.430000000000000000e+02,5.227584086416655618e-01,9.999999362880065412e-01
2.440000000000000000e+02,5.227960888591571820e-01,9.999999265041727980e-01
2.450000000000000000e+02,5.227773229995068549e-01,9.999999265040794283e-01
2.460000000000000000e+02,5.228114636936415094e-01,9.999999265042855967e-01
2.470000000000000000e+02,5.246578826212677793e-01,9.999999265042964769e-01
2.480000000000000000e+02,5.251245672043899360e-01,9.999999265042518459e-01
2.490000000000000000e+02,5.259986924762024563e-01,9.999999265034607010e-01
2.500000000000000000e+02,5.260533339143317333e-01,9.999999999908212311e-01
2.510000000000000000e+02,5.390629433218813160e-01,9.999999998979287597e-01
2.520000000000000000e+02,5.390832849747825284e-01,9.999999988310146470e-01
2.530000000000000000e+02,5.389735691552849373e-01,9.999999892419602077e-01
2.540000000000000000e+02,5.390143458614308214e-01,9.999999999584793242e-01
2.550000000000000000e+02,5.390446002373675549e-01,9.999999998443128701e-01
2.560000000000000000e+02,5.390446003033982914e-01,9.999999993875136051e-01
2.570000000000000000e+02,5.390446003442695977e-01,9.999999975591645773e-01
2.580000000000000000e+02,5.391037683114000556e-01,9.999999902462065604e-01
2.590000000000000000e+02,5.391077584332775174e-01,9.999999609766577757e-01
2.600000000000000000e+02,5.331738595985585638e-01,9.999998438379709143e-01
2.610000000000000000e+02,5.228921195092434138e-01,9.999993750470905773e-01
2.620000000000000000e+02,5.361675192374977250e-01,9.999974989181362739e-01
2.630000000000000000e+02,5.090318758780990605e-01,9.999899913007092023e-01
2.640000000000000000e+02,5.166087895866779967e-01,9.999599596917457811e-01
2.650000000000000000e+02,5.231776139193027308e-01,9.998400088534160624e-01
2.660000000000000000e+02,5.286251100653153179e-01,9.999999999418026642e-01
2.670000000000000000e+02,5.232283642420405556e-01,9.999999998067728990e-01
2.680000000000000000e+02,5.073587913045373154e-01,9.999999992722177211e-01
2.690000000000000000e+02,5.048288904062413485e-01,9.999999971323243475e-01
2.700000000000000000e+02,5.339536193977271195e-01,9.999999885676070788e-01
2.710000000000000000e+02,5.694419915376948138e-01,9.999999542882929138e-01
2.720000000000000000e+02,5.806178967701978166e-01,9.999998170894344174e-01
2.730000000000000000e+02,6.256250640240567096e-01,9.999992679711831034e-01
2.740000000000000000e+02,6.595982259860369012e-01,9.999970702382680043e-01
2.750000000000000000e+02,6.629107830011333746e-01,9.999882752496880300e-01
2.760000000000000000e+02,6.604024468930831393e-01,9.999531212577377204e-01
2.770000000000000000e+02,6.642935325960297455e-01,9.998128289755545683e-01
2.780000000000000000e+02,6.609529059609080548e-01,9.992568726197350593e-01
2.790000000000000000e+02,6.643858463540587289e-01,9.971132715927968349e-01
2.800000000000000000e+02,6.702587611020616176e-01,9.896482916692564968e-01
2.810000000000000000e+02,6.725065851007687723e-01,9.707177451771805687e-01
2.820000000000000000e+02,6.719993505676404855e-01,9.499999999261288242e-01
2.830000000000000000e+02,6.712895125329504387e-01,9.499999998645247690e-01
2.840000000000000000e+02,6.728860295955388926e-01,9.499999997419511510e-01
2.850000000000000000e+02,6.734600278972353582e-01,9.999999999885222923e-01
2.860000000000000000e+02,6.735528932115333323e-01,9.999999999881610258e-01
2.870000000000000000e+02,6.736962816513258900e-01,9.999999999884819912e-01
2.880000000000000000e+02,6.736639297089951350e-01,9.999999999885951230e-01
2.890000000000000000e+02,6.737598756746783213e-01,9.999999999885815782e-01
2.900000000000000000e+02,6.736513942587731840e-01,9.999999999888662394e-01
2.910000000000000000e+02,6.737698556136755279e-01,9.999999999888555813e-01
2.920000000000000000e+02,6.737725779431706918e-01,9.999999999888690150e-01
2.930000000000000000e+02,6.737730825345735752e-01,9.999999999888690150e-01
2.940000000000000000e+02,6.737721710524455787e-01,9.999999999888617985e-01
2.950000000000000000e+02,6.737721710524454677e-01,9.999999999888246061e-01
2.960000000000000000e+02,6.737721710524454677e-01,9.999999999886775015e-01
2.970000000000000000e+02,6.737721710524454677e-01,9.999999999880895274e-01
2.980000000000000000e+02,6.737721710524455787e-01,9.999999999857381860e-01
2.990000000000000000e+02,6.737721710524454677e-01,9.999999999962873032e-01
3.000000000000000000e+02,6.737721710524454677e-01,9.999999999954216623e-01
3.010000000000000000e+02,6.737721710524455787e-01,9.999999999919637617e-01
3.020000000000000000e+02,6.737721710524454677e-01,9.999999999781421511e-01
3.030000000000000000e+02,6.737721710524452456e-01,9.999999999228745828e-01
3.040000000000000000e+02,6.737721710473645320e-01,9.999999999999197309e-01
3.050000000000000000e+02,6.737721710427240218e-01,9.999999999998392397e-01
3.060000000000000000e+02,6.737721581497875256e-01,9.999999999996784794e-01
3.070000000000000000e+02,6.737722443509513992e-01,9.999999999999987788e-01
3.080000000000000000e+02,6.737722665971885849e-01,9.999999999999952260e-01
3.090000000000000000e+02,6.737722708948369332e-01,9.999999999999809042e-01
3.100000000000000000e+02,6.737722715356965208e-01,9.999999999999236167e-01
3.110000000000000000e+02,6.723950204957811483e-01,9.999999999996944666e-01
3.120000000000000000e+02,6.723950204106083905e-01,9.999999999987778665e-01
3.130000000000000000e+02,6.723972971232874407e-01,9.999999999965816233e-01
3.140000000000000000e+02,6.723971719166595973e-01,9.999999999965680786e-01
3.150000000000000000e+02,6.723971719838977013e-01,9.999999999999995559e-01
3.160000000000000000e+02,6.723971721449801819e-01,9.999999999999982236e-01
3.170000000000000000e+02,6.723971721455535011e-01,9.999999999999940048e-01
3.180000000000000000e+02,6.723971721449942818e-01,9.999999999999933387e-01
3.190000000000000000e+02,6.723971721458655848e-01,9.999999999999933387e-01
3.200000000000000000e+02,6.723971721458683604e-01,9.999999999999945599e-01
3.210000000000000000e+02,6.808781490964288530e-01,9.999999999999945599e-01
3.220000000000000000e+02,6.846808677302620438e-01,9.999999999999945599e-01
3.230000000000000000e+02,6.853684566693662994e-01,9.999999999999945599e-01
3.240000000000000000e+02,6.854283589911184249e-01,1.000000000000000000e+00
3.250000000000000000e+02,6.854300531131414242e-01,1.000000000000000000e+00
3.260000000000000000e+02,6.854225702296994349e-01,1.000000000000000000e+00
3.270000000000000000e+02,6.854300474185941461e-01,1.000000000000000000e+00
3.280000000000000000e+02,6.854339510356659559e-01,1.000000000000000000e+00
3.290000000000000000e+02,6.854341323654681295e-01,1.000000000000000000e+00
3.300000000000000000e+02,6.854341332696498590e-01,1.000000000000000000e+00
3.310000000000000000e+02,6.854341331406502702e-01,9.999999999999998890e-01
3.320000000000000000e+02,6.854341330903325202e-01,9.999999999999993339e-01
3.330000000000000000e+02,6.854341324673459690e-01,9.999999999999970024e-01
3.340000000000000000e+02,6.854341305884509294e-01,9.999999999999943379e-01
3.350000000000000000e+02,6.854341314556813280e-01,9.999999999999943379e-01
3.360000000000000000e+02,6.854341327756732216e-01,9.999999999999940048e-01
3.370000000000000000e+02,6.854341329834308105e-01,9.999999999999928946e-01
3.380000000000000000e+02,6.854341331299859119e-01,9.999999999999904521e-01
3.390000000000000000e+02,6.854341332335621706e-01,9.999999999999812372e-01
3.400000000000000000e+02,6.854341334541276254e-01,9.999999999999465983e-01
3.410000000000000000e+02,6.854341334165634514e-01,9.999999999998024913e-01
3.420000000000000000e+02,6.854341334434013167e-01,9.999999999992269517e-01
3.430000000000000000e+02,6.854341334597040536e-01,9.999999999969247932e-01
3.440000000000000000e+02,6.854341334792054541e-01,9.999999999999943379e-01
3.450000000000000000e+02,6.854341334822643406e-01,9.999999999999943379e-01
3.460000000000000000e+02,6.854341334870119873e-01,9.999999999999943379e-01
3.470000000000000000e+02,6.854341334877712688e-01,9.999999999999943379e-01
3.480000000000000000e+02,6.854340356789276889e-01,9.999999999999943379e-01
3.490000000000000000e+02,6.854342514473836800e-01,9.999999999999943379e-01
3.500000000000000000e+02,6.854342859611630701e-01,9.999999999999943379e-01
3.510000000000000000e+02,6.854343103503728329e-01,9.999999999999943379e-01
3.520000000000000000e+02,6.854343275872648578e-01,9.999999999999943379e-01
3.530000000000000000e+02,6.854343275872653019e-01,9.999999999999943379e-01
3.540000000000000000e+02,6.854343275872654129e-01,9.999999999999943379e-01
3.550000000000000000e+02,6.854341854363468212e-01,9.999999999999943379e-01
3.560000000000000000e+02,6.854341965313048846e-01,1.000000000000000000e+00
3.570000000000000000e+02,6.854342098745432876e-01,1.000000000000000000e+00
3.580000000000000000e+02,6.854342892766884798e-01,1.000000000000000000e+00
3.590000000000000000e+02,6.854344066478375019e-01,1.000000000000000000e+00
3.600000000000000000e+02,6.854343891414884649e-01,1.000000000000000000e+00
3.610000000000000000e+02,6.854344469508079074e-01,1.000000000000000000e+00
3.620000000000000000e+02,6.854344666778271478e-01,9.999999999999998890e-01
3.630000000000000000e+02,6.854344713370243980e-01,9.999999999999996669e-01
3.640000000000000000e+02,6.854344717112366148e-01,9.999999999999993339e-01
3.650000000000000000e+02,6.854321517556486443e-01,9.999999999999970024e-01
3.660000000000000000e+02,6.854320454643656468e-01,1.000000000000000000e+00
3.670000000000000000e+02,6.854303063660135420e-01,1.000000000000000000e+00
3.680000000000000000e+02,6.854344950347021070e-01,1.000000000000000000e+00
3.690000000000000000e+02,6.854363465798023469e-01,1.000000000000000000e+00
3.700000000000000000e+02,6.854364882011223514e-01,1.000000000000000000e+00
3.710000000000000000e+02,6.832921810761969361e-01,1.000000000000000000e+00
3.720000000000000000e+02,6.832920159045822173e-01,1.000000000000000000e+00
3.730000000000000000e+02,6.832921719801741123e-01,1.000000000000000000e+00
3.740000000000000000e+02,6.832926068863042213e-01,1.000000000000000000e+00
3.750000000000000000e+02,6.832926747496779196e-01,1.000000000000000000e+00
3.760000000000000000e+02,6.832927204586074499e-01,1.000000000000000000e+00
3.770000000000000000e+02,6.832927175659965213e-01,1.000000000000000000e+00
3.780000000000000000e+02,6.832927204613976624e-01,1.000000000000000000e+00
3.790000000000000000e+02,6.832926743599551100e-01,1.000000000000000000e+00
3.800000000000000000e+02,6.832927207522030422e-01,1.000000000000000000e+00
3.810000000000000000e+02,6.832927785312046254e-01,1.000000000000000000e+00
3.820000000000000000e+02,6.832927327454949573e-01,1.000000000000000000e+00
3.830000000000000000e+02,6.832928947920866580e-01,1.000000000000000000e+00
3.840000000000000000e+02,6.832928525457906410e-01,1.000000000000000000e+00
3.850000000000000000e+02,6.832929010901106492e-01,1.000000000000000000e+00
3.860000000000000000e+02,6.832929767255744302e-01,1.000000000000000000e+00
3.870000000000000000e+02,6.832929606147550849e-01,1.000000000000000000e+00
3.880000000000000000e+02,6.832929778218365113e-01,1.000000000000000000e+00
3.890000000000000000e+02,6.832930040924249937e-01,1.000000000000000000e+00
3.900000000000000000e+02,6.832930068955935798e-01,1.000000000000000000e+00
3.910000000000000000e+02,6.832929970888443894e-01,1.000000000000000000e+00
3.920000000000000000e+02,6.832929883627113510e-01,1.000000000000000000e+00
3.930000000000000000e+02,6.832929884098383200e-01,1.000000000000000000e+00
3.940000000000000000e+02,6.832929884688585531e-01,1.000000000000000000e+00
3.950000000000000000e+02,6.832929884414999933e-01,1.000000000000000000e+00
3.960000000000000000e+02,6.832929884439252755e-01,1.000000000000000000e+00
3.970000000000000000e+02,6.832929884445887447e-01,1.000000000000000000e+00
3.980000000000000000e+02,6.832929884441717450e-01,1.000000000000000000e+00
3.990000000000000000e+02,6.832929884439044033e-01,1.000000000000000000e+00
4.000000000000000000e+02,6.832929884444942648e-01,1.000000000000000000e+00
4.010000000000000000e+02,6.832929884443608159e-01,1.000000000000000000e+00
4.020000000000000000e+02,6.832929884444942648e-01,1.000000000000000000e+00
4.030000000000000000e+02,6.832929895199791881e-01,1.000000000000000000e+00
4.040000000000000000e+02,6.832929896586509289e-01,1.000000000000000000e+00
4.050000000000000000e+02,6.832929896608410658e-01,1.000000000000000000e+00
4.060000000000000000e+02,6.832929896626069866e-01,1.000000000000000000e+00
4.070000000000000000e+02,6.832929896619245325e-01,1.000000000000000000e+00
4.080000000000000000e+02,6.832929896632196076e-01,1.000000000000000000e+00
4.090000000000000000e+02,6.832929896632288225e-01,1.000000000000000000e+00
4.100000000000000000e+02,6.832929896632293776e-01,1.000000000000000000e+00
4.110000000000000000e+02,6.832929896632301547e-01,1.000000000000000000e+00
4.120000000000000000e+02,6.832929896632301547e-01,1.000000000000000000e+00
4.130000000000000000e+02,6.832929896632302658e-01,1.000000000000000000e+00
4.140000000000000000e+02,6.832929896632302658e-01,1.000000000000000000e+00
4.150000000000000000e+02,6.832929896632302658e-01,1.000000000000000000e+00
4.160000000000000000e+02,6.832929896632302658e-01,1.000000000000000000e+00
4.170000000000000000e+02,6.832929896632302658e-01,1.000000000000000000e+00
4.180000000000000000e+02,6.832929896632302658e-01,1.000000000000000000e+00
4.190000000000000000e+02,6.832929896632301547e-01,1.000000000000000000e+00
4.200000000000000000e+02,6.832929896632301547e-01,1.000000000000000000e+00
4.210000000000000000e+02,6.832929896632301547e-01,1.000000000000000000e+00
4.220000000000000000e+02,6.832929896632302658e-01,1.000000000000000000e+00
4.230000000000000000e+02,6.832929896629752475e-01,1.000000000000000000e+00
4.240000000000000000e+02,6.832929896323186592e-01,1.000000000000000000e+00
4.250000000000000000e+02,6.832929896538256775e-01,1.000000000000000000e+00
4.260000000000000000e+02,6.832929896583594953e-01,1.000000000000000000e+00
4.270000000000000000e+02,6.832929896517105917e-01,1.000000000000000000e+00
4.280000000000000000e+02,6.832929896148509652e-01,1.000000000000000000e+00
4.290000000000000000e+02,6.832929896150977678e-01,1.000000000000000000e+00
4.300000000000000000e+02,6.832929896150431448e-01,1.000000000000000000e+00
4.310000000000000000e+02,6.801032661076801267e-01,1.000000000000000000e+00
4.320000000000000000e+02,6.801032661076624741e-01,1.000000000000000000e+00
4.330000000000000000e+02,6.801032661076624741e-01,1.000000000000000000e+00
4.340000000000000000e+02,6.801032656989562941e-01,1.000000000000000000e+00
4.350000000000000000e+02,6.801032649332209301e-01,1.000000000000000000e+00
4.360000000000000000e+02,6.801032609454465971e-01,1.000000000000000000e+00
4.370000000000000000e+02,6.801032649305058797e-01,1.000000000000000000e+00
4.380000000000000000e+02,6.801032655679650762e-01,1.000000000000000000e+00
4.390000000000000000e+02,6.801032668329436426e-01,1.000000000000000000e+00
4.400000000000000000e+02,6.801032670080395803e-01,1.000000000000000000e+00
4.410000000000000000e+02,6.801032670360408483e-01,1.000000000000000000e+00
4.420000000000000000e+02,6.801032670558989635e-01,1.000000000000000000e+00
4.430000000000000000e+02,6.801032670418036830e-01,1.000000000000000000e+00
4.440000000000000000e+02,6.801032670418096782e-01,1.000000000000000000e+00
4.450000000000000000e+02,6.801032670416788939e-01,1.000000000000000000e+00
4.460000000000000000e+02,6.801032670417479498e-01,1.000000000000000000e+00
4.470000000000000000e+02,6.801032670417479498e-01,1.000000000000000000e+00
4.480000000000000000e+02,6.801032670417479498e-01,1.000000000000000000e+00
4.490000000000000000e+02,6.801032670417481718e-01,1.000000000000000000e+00
4.500000000000000000e+02,6.801032670417482828e-01,1.000000000000000000e+00
4.510000000000000000e+02,6.801032670417483939e-01,1.000000000000000000e+00
4.520000000000000000e+02,6.801032670417483939e-01,1.000000000000000000e+00
4.530000000000000000e+02,6.801032670417174186e-01,1.000000000000000000e+00
4.540000000000000000e+02,6.801032670417985759e-01,1.000000000000000000e+00
4.550000000000000000e+02,6.801032670418215575e-01,1.000000000000000000e+00
4.560000000000000000e+02,6.801032670418223347e-01,1.000000000000000000e+00
4.570000000000000000e+02,6.801032670418234449e-01,1.000000000000000000e+00
4.580000000000000000e+02,6.801032670418236670e-01,1.000000000000000000e+00
4.590000000000000000e+02,6.801032670418236670e-01,1.000000000000000000e+00
4.600000000000000000e+02,6.801032670418237780e-01,1.000000000000000000e+00
4.610000000000000000e+02,6.801032670418240000e-01,1.000000000000000000e+00
4.620000000000000000e+02,6.801032670418240000e-01,1.000000000000000000e+00
4.630000000000000000e+02,6.801032670418240000e-01,1.000000000000000000e+00
4.640000000000000000e+02,6.801032670418240000e-01,1.000000000000000000e+00
4.650000000000000000e+02,6.801032670418240000e-01,1.000000000000000000e+00
4.660000000000000000e+02,6.801032670418240000e-01,1.000000000000000000e+00
4.670000000000000000e+02,6.801032670418241111e-01,1.000000000000000000e+00
4.680000000000000000e+02,6.801032670418241111e-01,1.000000000000000000e+00
4.690000000000000000e+02,6.801032670418241111e-01,1.000000000000000000e+00
4.700000000000000000e+02,6.801032670208904118e-01,1.000000000000000000e+00
4.710000000000000000e+02,6.801032669816665654e-01,1.000000000000000000e+00
4.720000000000000000e+02,6.801032670141724523e-01,1.000000000000000000e+00
4.730000000000000000e+02,6.801032668699380501e-01,1.000000000000000000e+00
4.740000000000000000e+02,6.801032670141724523e-01,1.000000000000000000e+00
4.750000000000000000e+02,6.801032670372438860e-01,1.000000000000000000e+00
4.760000000000000000e+02,6.801032670141770042e-01,1.000000000000000000e+00
4.770000000000000000e+02,6.801032670373183819e-01,1.000000000000000000e+00
4.780000000000000000e+02,6.801032669378329620e-01,1.000000000000000000e+00
4.790000000000000000e+02,6.801032670427373805e-01,1.000000000000000000e+00
4.800000000000000000e+02,6.801032670427373805e-01,1.000000000000000000e+00
4.810000000000000000e+02,6.801032670427373805e-01,1.000000000000000000e+00
4.820000000000000000e+02,6.801032670427373805e-01,1.000000000000000000e+00
4.830000000000000000e+02,6.801032670427373805e-01,1.000000000000000000e+00
4.840000000000000000e+02,6.801032670427373805e-01,1.000000000000000000e+00
4.850000000000000000e+02,6.801032670427373805e-01,1.000000000000000000e+00
4.860000000000000000e+02,6.801032670427373805e-01,1.000000000000000000e+00
4.870000000000000000e+02,6.801032670427373805e-01,1.000000000000000000e+00
4.880000000000000000e+02,6.801032670427373805e-01,1.000000000000000000e+00
4.890000000000000000e+02,6.801032670427373805e-01,1.000000000000000000e+00
4.900000000000000000e+02,6.801032760227202489e-01,1.000000000000000000e+00
4.910000000000000000e+02,6.756655170930689902e-01,1.000000000000000000e+00
4.920000000000000000e+02,6.756655350739161348e-01,1.000000000000000000e+00
4.930000000000000000e+02,6.756655170107083164e-01,1.000000000000000000e+00
4.940000000000000000e+02,6.756655564136365699e-01,1.000000000000000000e+00
4.950000000000000000e+02,6.756655614332205406e-01,1.000000000000000000e+00
4.960000000000000000e+02,6.756655702997194091e-01,1.000000000000000000e+00
4.970000000000000000e+02,6.756655770165411745e-01,1.000000000000000000e+00
4.980000000000000000e+02,6.756655770165411745e-01,1.000000000000000000e+00
4.990000000000000000e+02,6.756655770165410635e-01,1.000000000000000000e+00


==> pics/plots/Local_Low_Var.csv <==
0,0.03125,0.03125,0.03125,0.03125,0.03125,0.03125,0.03125,0.03125,0.03125,0.03125,0,0,0.03125,0.03125,0.03125
1,0.03125,0.062499985933108,0.124999943732444,0.03125,0.0625,0.249999774892153,0.03125,0.062499985928391,0.062499985937824,0.054501308455318,0,0,0.03125,0.062499985937824,0.062499985937824
2,0.058060397161494,0.0625,0.2499999437324,0.05911295011998,0.125,0.499999999999981,0.001824692143823,0.0625,0.249999943751282,0.012595752722643,0,0,0.001824692143823,0.06249999296891,0.062499999999999
3,0.062490775570396,0.124999971866216,0.49999994373241,0.05911295011998,0.125,0.499999999999987,0.001822477025575,0.124999971875647,0.399999910002052,0.052960431148536,0,0,0.001822477025575,0.062499999999999,0.333333173337054
4,0.06249854965816,0.124999999999998,0.499999943732413,0.05911295011998,0.125,0.499999999999987,0.010501419140698,0.124999999999998,0.35714285714285,0.031949844752527,0,0,0.236057493436665,0.124999971875647,0.318181805165575
5,0.119839626528325,0.125,0.499999943732408,0.025891395985095,0.499999887502589,0.499999999999987,0.044573921972603,0.125,0.31818181818182,0.054948231942307,0,0,0.24894643774459,0.250000028124353,0.289473661773355
6,0.124997394337547,0.125,0.499999943732397,0.943902289867054,0.5,0.99999999999998,0.052273784114495,0.25,0.289473684210528,0.010303477263697,0,0,0.248947289791708,0.25,0.27142854424551
7,0.124998676739147,0.125,0.499999943732419,0.943944009538336,0.999999549859605,1,0.052516533398895,0.25,0.271428571428572,0.056242546826543,0,0,0.248949841160098,0.66666646667133,0.261194000980831
8,0.124998676739147,0.333333333333333,0.499999943732419,0.943944876874666,0.999999549859554,1,0.236057493436665,0.3,0.261194029850747,0.013467506079166,0,0,0.248949842368874,0.526315695954176,0.255725161681219
9,0.124999833793356,0.3,0.499999943732419,0.943944876874666,0.999999831197285,1,0.24894643774459,0.277777777777778,0.255725190839695,0.020139898315202,0,0,0.24894643774459,0.499999906220716,0.252895723916523
10,0.12499999974379,0.277777777777778,0.499999943732419,0.945725121038327,0.999999887464832,1,0.248947289791708,0.264705882352941,0.252895752895753,0.034335840825628,0,0,0.499999999999918,0.499999898718375,0.251456310679612
11,0.249779238038496,0.264705882352941,0.499999943732419,0.945790318126694,0.999999887464838,1,0.248949841160098,0.257575757575758,0.251456310679612,0.03969308987303,0,0,0.499999999999918,0.499999893716814,0.250730282375852
12,0.249779238038975,0.257575757575758,0.499999888116611,0.945804431610852,0.999999999999987,1,0.248949842368874,0.253846153846154,0.250730282375852,0.020470948107702,0,0,0.499999999999918,0.499999890774719,0.250365675280351
13,0.249779238039066,0.253846153846154,0.499999887792635,0.945807133176615,1,1,0.248949845980345,0.251937984496124,0.250365675280351,0.024467884551218,0,0,0.499999999999919,0.499999943732413,0.250182971456453
14,0.249779238039066,0.251937984496124,0.499999887629228,0.945807133176615,1,1,0.248949845986949,0.499999888405377,0.499999775258557,0.055592575432482,0,0,0.499999999999918,0.499999943732419,0.499999550517518
15,0.249779238039066,0.250972762645914,0.4999999437324,0.945807182750364,1,1,0.249778948258807,1,0.499999887464825,0.010681260199784,0,0,0.499999999999918,0.499999943732419,0.499999774929752
16,0.249779238039066,0.250487329434698,0.499999943732419,0.94580720111826,1,1,0.249990275179036,1,0.499999887464863,0.048098640091577,0,0,0.499999999999918,1,0.499999774929828
17,0.249779238039066,0.250243902439024,0.499999943732419,0.945807201545378,1,1,0.249990275179036,1,0.499999774929828,0.068795235423174,0,0,0.499999999999919,1,0.499999549860061
18,0.249779236671713,0.250122010736945,0.499999943732419,0.945807201545378,1,1,0.249783789106541,1,0.499999549860061,0.018285182203062,0,0,0.499999999999918,1,0.499999099721743
19,0.249779236671713,1,0.499999943732419,0.945807201541484,1,1,0.248948925680864,1,0.499999099721743,0.050195359260929,0,0,0.499999999999918,1,0.499999099721743
20,0.249779236671713,1,0.499999943732419,0.945807201432431,1,1,0.249999999999904,1,0.49999819944997,0.009784168729976,0,0,0.499999999999918,1,0.49999819944997
21,0.249779236671713,1,0.499999943732419,0.945807201429878,1,1,0.249999999999904,1,0.499996398925875,0.032538354042631,0,0,0.499999999999919,1,0.499996398925875
22,0.249779236671713,1,0.499999943732419,0.945807201541034,1,1,0.249999999999948,1,0.499992797955491,0.046230343726678,0,0,0.499999999999918,1,0.499992797955491
23,0.249779236671713,1,0.4999999437324,0.945807201545262,1,1,0.249999999999948,1,0.499985596325926,0.028969012194891,0,0,0.499999999999918,1,0.999985595703488
24,0.249779236671713,1,0.499999943732419,0.945807201527254,1,1,0.249999999999948,1,0.499971194311483,0.039605328019315,0,0,0.499999999999918,1,0.999942388622941
25,0.244667487490312,1,0.499999943732419,0.94580720185666,1,1,0.249999999999948,1,0.499942395260343,0.061984190628277,0,0,0.499999999999919,1,0.999884790507722
26,0.243009821679942,1,0.499999943732419,0.945807201857379,1,1,0.249999999999948,1,0.499884817061019,0.023361840668939,0,0,0.499999999999919,1,1
27,0.499999943732419,1,0.499999943732419,0.945807201816968,1,1,0.249999999999948,1,0.499769740210035,0.010261086739404,0,0,0.499999999999919,1,1
28,0.499999943732419,1,0.499999943732419,0.94580720181932,1,1,0.249999999999948,1,0.499539904186331,0.006322633977072,0,0,0.499999999999919,1,1
29,0.499999943732419,1,0.499999943732419,0.94580720181932,1,1,0.249999999999869,1,0.499081498766951,0.031448237550384,0,0,0.499999999999919,1,1
30,0.499999943732419,1,0.499999943732419,0.94580720181932,1,1,0.249999999999959,1,0.498169721984359,0.019439367201925,0,0,0.499999999999919,1,1
31,0.499999943732419,1,0.499999943732419,0.94580720181932,1,1,0.249999999999959,1,0.496366048534625,0.028968701271281,0,0,0.499999999999919,1,1
32,0.499999943732419,1,0.499999943732419,0.945807201751665,1,1,0.249999999999959,1,0.492836228264434,0.059966156214868,0,0,0.499999999999919,1,1
33,0.499999943732419,1,0.499999943732419,0.945807201751665,1,1,0.249999999999959,1,0.486071576709234,0.032600438766764,0,0,0.499999999999919,1,1
34,0.499999943732419,1,0.499999943732419,0.945807201751665,1,1,0.249999999999959,1,1,0.039367829288575,0,0,0.499999999999919,1,1
35,0.499999943732419,1,0.499999943732419,0.945807201909833,1,1,0.249999999999959,1,1,0.041519799600217,0,0,0.499999999999919,1,1
36,0.499999943732419,1,0.499999943732419,0.945807201919564,1,1,0.499999999999918,1,1,0.039576316432561,0,0,0.499999999999918,1,1
37,0.499999943732419,1,0.499999943732419,0.945807201919564,1,1,0.499999999999918,1,1,0.045395412050481,0,0,0.499999999999918,1,1
38,0.499999943732419,1,0.499999943732419,0.945807201919564,1,1,0.499999999999918,1,1,0.024959313150944,0,0,0.499999999999918,1,1
39,0.499999943732419,1,0.499999943732419,0.945807201919564,1,1,0.499999999999919,1,1,0.006845520683658,0,0,0.499999999999919,1,1
40,0.499999943732419,1,0.499999943732419,0.945807201919564,1,1,0.49999999999992,1,1,0.020831551026998,0,0,0.49999999999992,1,1
41,0.499999943732419,1,0.499999943732419,0.945807201919564,1,1,0.49999999999992,1,1,0.011565199783368,0,0,0.49999999999992,1,1
42,0.499999943732419,1,1,0.945807201919564,1,1,0.99999999999923,1,1,0.025427672439119,0,0,0.99999999999923,1,1
43,0.499999943732419,1,1,0.945807201919592,1,1,0.999999999999902,1,1,0.005304200659809,0,0,0.999999999999902,1,1
44,0.499999943732419,1,1,0.945807201919666,1,1,0.999999999999902,1,1,0.043141611005339,0,0,0.999999999999902,1,1
45,0.499999943732419,1,1,0.945807201919666,1,1,0.999999999999902,1,1,0.029635030340807,0,0,0.999999999999902,1,1
46,0.499999943732419,1,1,0.945807201919666,1,1,0.999999999999902,1,1,0.037973801829841,0,0,0.999999999999902,1,1
47,0.499999943732419,1,1,0.945807201919666,1,1,0.999999999999902,1,1,0.023266261304597,0,0,0.999999999999902,1,1
48,0.499999943732419,1,1,0.945807201919666,1,1,0.999999999999902,1,1,0.033475915208128,0,0,0.999999999999902,1,1
49,0.499999943732419,1,1,0.945807201765972,1,1,0.999999999999902,1,1,0.009040493179852,0,0,0.999999999999902,1,1
50,0.499999943732419,1,1,0.945807201765972,1,1,0.999999999999902,1,1,0.040750566020349,0,0,0.999999999999902,1,1
51,0.499999943732419,1,1,0.945807201765972,1,1,0.999999999999902,1,1,0.004040387514512,0,0,0.999999999999902,1,1
52,0.499999943732419,1,1,0.945807201765972,1,1,0.999999999999902,1,1,0.063523588652921,0,0,0.999999999999902,1,1
53,0.499999943732419,1,1,0.945807201488919,1,1,0.999999999999902,1,1,0.003961109371631,0,0,0.999999999999902,1,1
54,0.499999943732419,1,1,0.945807201488919,1,1,0.999999999999902,1,1,0.00568601054462,0,0,0.999999999999902,1,1
55,0.499999943732419,1,1,0.945807201488919,1,1,0.999999999999902,1,1,0.024466509704616,0,0,0.999999999999902,1,1
56,0.499999943732419,1,1,0.945807201488919,1,1,0.999999999999902,1,1,0.018240694667551,0,0,0.999999999999902,1,1
57,0.499999943732419,1,1,0.945807201488919,1,1,0.999999999999902,1,1,0.006116570847096,0,0,0.999999999999902,1,1
58,0.499999943732419,1,1,0.945807201488919,1,1,0.999999999999902,1,1,0.033672566991775,0,0,0.999999999999902,1,1
59,0.499999943732419,1,1,0.945807201488919,1,1,0.999999999999902,1,1,0.025210945181921,0,0,0.999999999999902,1,1
60,0.499999943732419,1,1,0.945807201488919,1,1,0.999999999999902,1,1,0.044073246725135,0,0,0.999999999999902,1,1
61,0.499999943732419,1,1,0.945807201488919,1,1,0.99999999999998,1,1,0.052032906770729,0,0,0.99999999999998,1,1
62,0.499999943732419,1,1,0.945807201919676,1,1,0.99999999999998,1,1,0.039455325059842,0,0,0.99999999999998,1,1
63,0.499999943732419,1,1,0.945807201919676,1,1,0.999999999999996,1,1,0.033529361739764,0,0,0.999999999999996,1,1
64,0.499999943732419,1,1,0.94580720191968,1,1,0.999999999999996,1,1,0.046243724514968,0,0,0.999999999999996,1,1
65,0.499999943732419,1,1,0.94580720191968,1,1,0.999999999999996,1,1,0.03937797561123,0,0,0.999999999999996,1,1
66,0.499999943732419,1,1,0.94580720191968,1,1,0.999999999999996,1,1,0.023072840334018,0,0,0.999999999999996,1,1
67,0.499999943732419,1,1,0.94580720191968,1,1,0.999999999999996,1,1,0.01466852464391,0,0,0.999999999999996,1,1
68,0.499999943732419,1,1,0.94580720191968,1,1,0.999999999999996,1,1,0.024052970431971,0,0,0.999999999999996,1,1
69,0.499999943732419,1,1,0.94580720191968,1,1,0.999999999999996,1,1,0.051628179994797,0,0,0.999999999999996,1,1
70,0.499999943732419,1,1,0.94580720191968,1,1,0.999999999999996,1,1,0.000728945826416,0,0,0.999999999999996,1,1
71,0.499999943732419,1,1,0.94580720191968,1,1,0.999999999999996,1,1,0.030703436383738,0,0,0.999999999999996,1,1
72,0.499999943732419,1,1,0.94580720191968,1,1,0.999999999999996,1,1,0.046458272114103,0,0,0.999999999999996,1,1
73,0.499999943732419,1,1,0.94580720191968,1,1,0.999999999999996,1,1,0.040607179175076,0,0,0.999999999999996,1,1
74,0.499999943732419,1,1,0.94580720191968,1,1,0.999999999999996,1,1,0.045862645331722,0,0,0.999999999999996,1,1


==> pics/plots/Local_UHigh_Var.csv <==
0,0.03125,0.03125,0.03125,0.03125,0.03125,0.03125,0.03125,0,0.03125,0.03125
1,0.042271978469772,0.03125,0.050794726424968,0.03125,0.079581865973777,0.03125,0,0,0.13718417350017,0.03125
2,0.001346937163599,0.03125,0.079980886727878,0.03125,0.041867272614096,0.03125,0,0,0.090583896466519,0.03125
3,0.022520638002027,0.03125,0.080055103876103,0.03125,0.008954417483227,0.03125,0,0,0.171572804391326,0.03125
4,0.013192416362895,0.03125,0.088614006160583,0.03125,0.00997424469671,0.03125,0,0,0.244886684532153,0.03125
5,0.115678842049452,0.03125,0.042783836028169,0.03125,0.01580432728928,0.03125,0,0,0.328509458737402,0.03125
6,0.232816998993349,0.03125,3.70489130637723E-16,0.03125,0.01880037451973,0.03125,0,0,0.574753131577845,0.03125
7,0.13895890140379,0.03125,7.16563616697651E-15,0.03125,1.29190778132402E-14,0.03125,0,0,0.616758567034817,0.03125
8,0.133115199996414,0.03125,1.40317340256297E-14,0.03125,1.94953071928906E-31,0.03125,0,0,0.616758567034817,0.03125
9,0.18704772044311,0.03125,1.75091357942158E-14,0.03125,5.55390013632036E-32,0.03125,0,0,0.509439750931188,0.03125
10,0.09999212136541,0.03125,6.70179058253956E-15,0.03125,1.07804764694118E-31,0.03125,0,0,0.573605679797878,0.03125
11,0.113074229959518,0.03125,5.08279228651494E-15,0.03125,4.33773986518316E-32,0.03125,0,0,0.530790944053093,0.03125
12,0.114299984719865,0.03125,1.87196369762354E-15,0.03125,5.09819907054438E-31,0.03125,0,0,0.521054930432859,0.03125
13,0.125452255940442,0.03125,0.345241898281801,0.03125,9.5380803150364E-29,0.03125,0,0,0.527494020775289,0.03125
14,0.203554961644708,0.03125,0.345242231509196,0.03125,9.5380803150364E-29,0.03125,0,0,0.527494874531829,0.03125
15,1.83486213183315E-06,0.03125,0.345245138486278,0.03125,1.01590271424288E-28,0.03125,0,0,0.508363408388866,0.03125
16,0.162071156000547,0.03125,0.344206135790097,0.03125,6.3417028425614E-30,0.03125,0,0,0.353842723494104,0.03125
17,0.395110225483427,0.03125,0.344206260459786,0.03125,6.34170573824976E-30,0.03125,0,0,0.284530862220503,0.03125
18,0.396395715093047,0.03125,0.994465180235898,0.03125,4.56623530095303E-31,0.03125,0,0,0.244886684532153,0.03125
19,0.587738634451056,0.03125,0.995902530185952,0.03125,4.14927617145373E-31,0.03125,0,0,0.328509458737402,0.03125
20,0.587907243888755,0.03125,0.995902572557848,0.03125,4.14926847704408E-31,0.03125,0,0,0.322232291135043,0.03125
21,0.583173329939151,0.03125,0.995902572780382,0.03125,4.61159841064989E-31,0.03125,0,0,0.274886684532153,0.03125
22,0.615658000555945,0.03125,0.995902576398538,0.03125,6.37281488910613E-30,0.03125,0,0,0.244886684532153,0.03125
23,0.612726932023364,0.03125,0.995902584729136,0.03125,6.38290045015177E-30,0.03125,0,0,0.308509458737402,0.03125
24,0.608666176454302,0.03125,0.988952614431543,0.03125,7.4310271990195E-46,0.03125,0,0,0.328509458737402,0.03125
25,0.613450475384483,0.03125,0.999999999884568,0.03125,7.41965181192416E-46,0.03125,0,0,0.574753131577845,0.03125
26,0.609978927046428,0.03125,0.999999999951465,0.03125,7.49211257290569E-46,0.03125,0,0,0.616758567034817,0.03125
27,0.529089146736404,0.03125,0.999999999947248,0.03125,3.00850109957784E-45,0.03125,0,0,0.573605679797878,0.03125
28,0.529089178304794,0.03125,0.999999999989731,0.03125,3.83254317256633E-46,0.03125,0,0,0.530790944053093,0.03125
29,0.578598416550192,0.03125,0.999999999996345,0.03125,1.05355288628378E-45,0.03125,0,0,0.521054930432859,0.03125
30,0.578598416550192,0.03125,0.999999882175382,0.03125,2.45252701057984E-57,0.03125,0,0,0.527494020775289,0.03125
31,0.578598416550192,0.03125,0.999999146119682,0.03125,2.45252701068687E-57,0.03125,0,0,0.527494874531829,0.03125
32,0.578598416550192,0.03125,0.999999146119852,0.03125,8.60879203875142E-36,0.03125,0,0,0.508363408388866,0.03125
33,0.555243947619525,0.03125,0.999998810239563,0.03125,8.60807603374244E-36,0.03125,0,0,0.521054930432859,0.03125
34,0.627339984937569,0.03125,1.40531365394331E-12,0.03125,8.60931155805943E-36,0.03125,0,0,0.527494020775289,0.03125
35,0.6558855066222,0.03125,1.40531367650301E-12,0.03125,5.72337650465854E-36,0.03125,0,0,0.527494874531829,0.03125
36,0.658888309766705,0.03125,9.3531412958068E-13,0.03125,5.7229861231254E-36,0.03125,0,0,0.508363408388866,0.03125
37,0.000772904096319,0.03125,9.35314140271813E-13,0.03125,5.21720332437026E-36,0.03125,0,0,0.345241898281801,0.03125
38,0.000943883707603,0.03125,9.35314136067333E-13,0.03125,3.94920743855473E-36,0.03125,0,0,0.345242231509196,0.03125
39,0.000943883958743,0.03125,9.35314135977166E-13,0.03125,1.75527335038329E-35,0.03125,0,0,0.345245138486278,0.03125
40,0.000943883958743,0.03125,8.32445360325477E-12,0.03125,1.75527335038332E-35,0.03125,0,0,0.344206135790097,0.03125
41,0.003672421850295,0.03125,1.52303275655726E-11,0.03125,5.36305361953326E-37,0.03125,0,0,0.344206260459786,0.03125
42,0.003672421850295,0.03125,1.73256361586962E-12,0.03125,5.89796008051396E-37,0.03125,0,0,0.345241898281801,0.03125
43,0.015920618964887,0.03125,9.39837400376601E-12,0.03125,5.89797058626093E-37,0.03125,0,0,0.345242231509196,0.03125
44,0.021453316057828,0.03125,0.999997971777618,0.03125,5.89806046551094E-37,0.03125,0,0,0.345245138486278,0.03125
45,0.02145330263137,0.03125,0.999997971792273,0.03125,3.33506426056554E-37,0.03125,0,0,0.344206135790097,0.03125
46,0.021895929718046,0.03125,0.999997971787907,0.03125,3.33506426056549E-37,0.03125,0,0,0.344206260459786,0.03125
47,0.021918962315164,0.03125,0.999997971793178,0.03125,3.38234271873943E-37,0.03125,0,0,0.345241898281801,0.03125
48,0.019524454442811,0.03125,0.999998626852439,0.03125,4.50811744764717E-37,0.03125,0,0,0.345242231509196,0.03125
49,0.019529192595791,0.03125,0.999999070345922,0.03125,3.09708748125317E-37,0.03125,0,0,0.345245138486278,0.03125
50,0.019529192595791,0.03125,0.999999070345726,0.03125,9.59579828210805E-25,0.03125,0,0,0.344206135790097,0.03125
51,1.70398925855392E-09,0.03125,0.999999070345981,0.03125,9.59579878242795E-25,0.03125,0,0,0.344206260459786,0.03125
52,3.1213030253299E-09,0.03125,0.99999832005004,0.03125,2.65162564750365E-25,0.03125,0,0,0.404206260459786,0.03125
53,6.92318935507151E-09,0.03125,0.99999832005005,0.03125,2.65162676143465E-25,0.03125,0,0,0.364206260459786,0.03125
54,8.62036210963286E-10,0.03125,0.999998320050055,0.03125,3.58665124336283E-25,0.03125,0,0,0.345241898281801,0.03125
55,1.45006696031516E-10,0.03125,0.999998848459843,0.03125,1.94559610968044E-24,0.03125,0,0,0.345242231509196,0.03125
56,1.45006696031417E-10,0.03125,0.999998848459872,0.03125,1.3178176324391E-05,0.03125,0,0,0.345245138486278,0.03125
57,1.45006696037565E-10,0.03125,0.999998848459873,0.03125,8.7983263684756E-06,0.03125,0,0,0.344206135790097,0.03125
58,1.45008147918844E-10,0.03125,0.999998848459873,0.03125,4.02635364439127E-06,0.03125,0,0,0.344206260459786,0.03125
59,1.45008147918844E-10,0.03125,0.999998848459873,0.03125,4.02635364989389E-06,0.03125,0,0,0.32223226753664,0.03125
60,4.69484658817079E-10,0.03125,0.999998848459873,0.03125,7.40694233496915E-07,0.03125,0,0,0.322232306287927,0.03125
61,3.12485711625692E-10,0.03125,0.999998269806789,0.03125,7.40694233497508E-07,0.03125,0,0,0.322232291135043,0.03125
62,3.12479668882563E-10,0.03125,0.999998269806789,0.03125,7.40694233497508E-07,0.03125,0,0,0.395774187356154,0.03125
63,3.1246200972634E-10,0.03125,0.999999220378944,0.03125,1.48384538309201E-06,0.03125,0,0,0.43252438652606,0.03125
64,1.25302419740515E-09,0.03125,0.999999733146504,0.03125,1.48384538309198E-06,0.03125,0,0,0.510061334588,0.03125
65,1.70153012763102E-10,0.03125,0.999999901484894,0.03125,2.35639625325588E-05,0.03125,0,0,0.406869484148248,0.03125
66,1.70153012763105E-10,0.03125,0.999999821790388,0.03125,6.87199211890899E-05,0.03125,0,0,0.688766957962633,0.03125
67,1.70153012763104E-10,0.03125,0.999999966996017,0.03125,2.57271689004933E-05,0.03125,0,0,0.707729545644869,0.03125
68,1.70153012763104E-10,0.03125,0.999999966996017,0.03125,2.57271689004933E-05,0.03125,0,0,0.744119717121536,0.03125
69,1.70153012763104E-10,0.03125,0.999999967090507,0.03125,0.000261978344638,0.03125,0,0,0.595135196438917,0.03125
70,1.26678829520207E-15,0.03125,0.999999950599219,0.03125,3.4782287036654E-22,0.03125,0,0,0.595311768352193,0.03125
71,1.26678829520207E-15,0.03125,0.999999950599219,0.03125,3.4782287036654E-22,0.03125,0,0,0.799478792129267,0.03125
72,1.26678829520193E-15,0.03125,0.999999950599219,0.03125,3.47822870367004E-22,0.03125,0,0,0.999720774787809,0.03125
73,1.26678829520208E-15,0.03125,0.999999981434763,0.03125,2.56543149460688E-22,0.03125,0,0,0.999720774787808,0.03125
74,6.3258445764651E-16,0.03125,0.999999999908699,0.03125,5.10167196013603E-22,0.03125,0,0,0.999841427712867,0.03125


==> pics/plots/Min_High_Var.csv <==
0,0.03125,0,0.03125,0.03125,0.03125
1,0.03215406382423349,0,0.11661047784667922,0.03215406372543791,0.09049110466093617
2,0.06079642121930516,0,0.122635558837843,0.010569411571244428,3.6130212072346843e-14
3,0.28750041610879734,0,0.44140881614133404,0.02107024040358232,2.6170877201958925e-14
4,0.4132418098030835,0,0.18850065749040654,0.34404485872910345,2.6170877201958925e-14
5,0.45873549757721976,0,0.4804073317535833,0.36305446607987896,3.0926669993541367e-09
6,0.4219361713433563,0,0.4907866778038141,0.32137923804806545,1.7910754682700497e-07
7,0.00022459375137070487,0,0.005201652145098057,0.2921535089768899,2.0233351774195468e-07
8,0.22302342448913795,0,0.00985752627729861,0.2729975855829369,0.4948930714002724
9,0.22302374994594434,0,0.4961930288592288,0.2621334958854626,0.4999996379237169
10,0.264215543536792,0,0.49999724849291405,0.25621764459254925,0.49999999571430104
11,0.2572738658231951,0,4.6287495267397165e-73,0.2531479562524508,3.11778966961157e-29
12,0.2536486952826428,0,4.753640874807779e-73,0.2536906231061538,0.9997454219662848
13,0.2517958238381641,0,4.820783457557687e-73,0.2518590335373329,0.9997488994397074
14,0.4999992705558233,0,4.855841536499556e-73,0.49999963539972164,0.5711857669473879
15,0.46972029738646537,0,2.4459790681202013e-73,0.22137548622638092,0.07107907262679279
16,0.23329635152447037,0,1.570703993832213e-73,0.07604582835747024,0.020576199165597345
17,0.4827373966686981,0,1.248680956082239e-73,0.23323634729916176,0.01642699937188859
18,0.49999754194480917,0,1.2229879482786332e-73,0.48265362381039634,7.173202239371081e-66
19,0.4999950822883801,0,1.2229879462160203e-73,0.4999975427693317,6.176531774111067e-13
20,0.49999016477022745,0,1.2229879462160203e-73,0.4999950855869668,1.0
21,0.49991435494080877,0,1.2229879462160205e-73,0.49999017136714147,1.0
22,0.49989469094513955,0,1.2229879462160205e-73,0.499980343507069,1.0
23,0.4998553722344409,0,1.2229879462419256e-73,0.49996069010491656,1.0
24,0.4997767719151707,0,1.222988044363527e-73,0.49992139257003243,1.0
25,0.49961971952185763,0,1.222988044363527e-73,0.4998428345575509,1.0
26,9.816662729207761e-24,0,2.446745176171651e-73,0.4996858665987618,1.0
27,1.9996617254750226e-21,0,2.447513780449703e-73,0.49992133982376513,0.0006710735824472018
28,2.0455788935678244e-21,0,1.2238093104946807e-73,0.49984272913134714,0.02244702868082226
29,3.885828485918848e-20,0,4.857484112529616e-108,0.49968565601130316,2.7500773608245506e-36
30,5.39597130389619e-53,0,1.4723427065895078e-125,0.49937210152704814,2.7006018449854486e-54
31,3.0765341592709272e-52,0,1.4723427065895078e-125,0.4987473492041836,2.762572712896832e-54
32,8.336334935064792e-53,0,1.4723427065895078e-125,0.4975071888956221,2.762572712896832e-54
33,5.641276184715079e-33,0,1.4723427042284838e-125,0.49506359984374504,3.722039809888845e-44
34,1.8518605636536702e-16,0,1.4723427065895078e-125,5.713957004423997e-31,2.736566940913668e-36
35,0.1448446788359812,0,1.4723427065895076e-125,3.860603821489992e-80,1.0
36,2.6125060607490024e-60,0,1.4723427065895076e-125,3.860602602814369e-80,0.9999999998606369
37,2.491285644663034e-47,0,1.4040259289959883e-112,3.6814704427452125e-67,1.0
38,7.971576989092322e-38,0,4.492624251257826e-103,1.1779911761736457e-57,1.0
39,5.394441060195512e-18,0,7.848795133888518e-92,1.2038896973159784e-52,1.0
40,2.623591068394555e-34,0,1.203889068556094e-52,2.407779394631957e-52,1.0
41,1.775408730779736e-14,0,1.7968518894867e-86,5.9742599504168546e-30,1.0
42,0.1448446788359812,0,1.0979571072682722e-84,2.3868700735943435e-09,1.0
43,0.9999999999999949,0,8.235113193904664e-51,4.773740124400093e-09,1.0
44,9.594894004181088e-07,0,9.216472880312422e-51,9.547480157645808e-09,1.0
45,2.5029847990419247e-21,0,9.216472880312422e-51,1.9094959950674115e-08,1.0
46,2.5029682186096758e-21,0,5.393642968213448e-64,4.277014750420885e-08,1.0
47,2.5029682186096758e-21,0,1.2287981554854945e-84,8.554028769127626e-08,1.0
48,2.5029682186096758e-21,0,1.2287981554854945e-84,1.7108054611399424e-07,1.0
49,2.5029682186096758e-21,0,1.2287981554854945e-84,3.4216097515381555e-07,1.0
50,2.5029682186096758e-21,0,1.2287981554854945e-84,6.8432148201142e-07,1.0
51,2.5029682186096758e-21,0,1.2287981554854943e-84,1.3686410908418405e-06,1.0
52,2.5029682186096758e-21,0,9.216472880312423e-51,1.0,1.0
53,1.0,0,3.32221261571711e-44,1.0,1.0
54,1.0,0,9.216472880312423e-51,1.0,1.0
55,1.0,0,9.216472880312423e-51,1.0,1.0
56,1.0,0,8.232940333732582e-51,1.0,1.0
57,1.0,0,8.232940333732582e-51,1.0,1.0
58,0.9999999999539897,0,6.142668971505953e-64,0.9999999999999966,1.0
59,0.9999999998009029,0,2.385700612343185e-74,0.99999999999978,1.0
60,0.9999999998009029,0,5.776836810185848e-30,0.9999999999863297,1.0
61,1.0,0,1.2469848451002977e-51,0.9999999991507955,1.0
62,0.9999999999999982,0,1.2469848451002977e-51,0.9999999472469041,1.0
63,0.9999999999999918,0,9.303863268213106e-65,0.9999967229560263,1.0
64,0.9999999999999609,0,1.6625586571744817e-85,0.9997964694490223,1.0
65,1.0,0,1.2469848451002976e-51,0.9875144179269097,1.0
66,1.0,0,1.0,0.5631860932687018,1.0
67,1.0,0,1.0,0.03554273093426165,1.0
68,1.0,0,1.0,0.01641694365721207,1.0
69,1.0,0,1.0,0.016102856419733618,1.0
70,1.0,0,1.0,0.016097798692046097,1.0
71,1.0,0,1.0,1.0,1.0
72,1.0,0,1.0,1.0,1.0
73,1.0,0,1.0,1.0,1.0
74,1.0,0,1.0,1.0,1.0


==> pics/plots/Min_Low_Var.csv <==
0,0.03125,0.03125,0.03125,0,0.03125
1,0.062499985933107904,0.0625,0.062499985928390574,0,0.06249998593782366
2,0.0625,0.125,0.0625,0,0.062499992968909464
3,0.12499997186621581,0.125,0.12499997187564735,0,0.062499999999999195
4,0.1249999999999984,0.125,0.12499999999999839,0,0.12499997187564732
5,0.12499999999999999,0.4999998875025893,0.12499999999999997,0,0.2500000281243527
6,0.125,0.5,0.25,0,0.25
7,0.125,0.9999995498596049,0.25,0,0.6666664666713298
8,0.3333333333333333,0.9999995498595543,0.30000000000000004,0,0.5263156959541756
9,0.30000000000000004,0.9999998311972854,0.2777777777777778,0,0.4999999062207159
10,0.2777777777777778,0.9999998874648316,0.2647058823529412,0,0.49999989871837464
11,0.2647058823529412,0.9999998874648379,0.25757575757575757,0,0.49999989371681397
12,0.25757575757575757,0.9999999999999873,0.25384615384615383,0,0.4999998907747195
13,0.25384615384615383,1.0,0.25193798449612403,0,0.499999943732413
14,0.25193798449612403,1.0,0.49999988840537707,0,0.499999943732419
15,0.2509727626459144,1.0,1.0,0,0.499999943732419
16,0.25048732943469787,1.0,1.0,0,1.0
17,0.2502439024390244,1.0,1.0,0,1.0
18,0.25012201073694484,1.0,1.0,0,1.0
19,1.0,1.0,1.0,0,1.0
20,1.0,1.0,1.0,0,1.0
21,1.0,1.0,1.0,0,1.0
22,1.0,1.0,1.0,0,1.0
23,1.0,1.0,1.0,0,1.0
24,1.0,1.0,1.0,0,1.0
25,1.0,1.0,1.0,0,1.0
26,1.0,1.0,1.0,0,1.0
27,1.0,1.0,1.0,0,1.0
28,1.0,1.0,1.0,0,1.0
29,1.0,1.0,1.0,0,1.0
30,1.0,1.0,1.0,0,1.0
31,1.0,1.0,1.0,0,1.0
32,1.0,1.0,1.0,0,1.0
33,1.0,1.0,1.0,0,1.0
34,1.0,1.0,1.0,0,1.0
35,1.0,1.0,1.0,0,1.0
36,1.0,1.0,1.0,0,1.0
37,1.0,1.0,1.0,0,1.0
38,1.0,1.0,1.0,0,1.0
39,1.0,1.0,1.0,0,1.0
40,1.0,1.0,1.0,0,1.0
41,1.0,1.0,1.0,0,1.0
42,1.0,1.0,1.0,0,1.0
43,1.0,1.0,1.0,0,1.0
44,1.0,1.0,1.0,0,1.0
45,1.0,1.0,1.0,0,1.0
46,1.0,1.0,1.0,0,1.0
47,1.0,1.0,1.0,0,1.0
48,1.0,1.0,1.0,0,1.0
49,1.0,1.0,1.0,0,1.0
50,1.0,1.0,1.0,0,1.0
51,1.0,1.0,1.0,0,1.0
52,1.0,1.0,1.0,0,1.0
53,1.0,1.0,1.0,0,1.0
54,1.0,1.0,1.0,0,1.0
55,1.0,1.0,1.0,0,1.0
56,1.0,1.0,1.0,0,1.0
57,1.0,1.0,1.0,0,1.0
58,1.0,1.0,1.0,0,1.0
59,1.0,1.0,1.0,0,1.0
60,1.0,1.0,1.0,0,1.0
61,1.0,1.0,1.0,0,1.0
62,1.0,1.0,1.0,0,1.0
63,1.0,1.0,1.0,0,1.0
64,1.0,1.0,1.0,0,1.0
65,1.0,1.0,1.0,0,1.0
66,1.0,1.0,1.0,0,1.0
67,1.0,1.0,1.0,0,1.0
68,1.0,1.0,1.0,0,1.0
69,1.0,1.0,1.0,0,1.0
70,1.0,1.0,1.0,0,1.0
71,1.0,1.0,1.0,0,1.0
72,1.0,1.0,1.0,0,1.0
73,1.0,1.0,1.0,0,1.0
74,1.0,1.0,1.0,0,1.0


==> pics/plots/Min_async_Belief.csv <==
0,0.03125,0.03125,0.03125,0.022737724397426,0.03125
1,0.062499999998264,0.03125,0.062499999998264,0.031883311708128,0.09715489513491
2,0.062499999999132,0.062499999998264,0.243059834471246,0.024112760312328,0.249999999982132
3,0.124999999994792,0.0625,0.248228066078074,0.031483493282869,0.249554649127021
4,0.124999999996528,0.25,0.249554649122538,0.051708501192601,0.249888513328574
5,0.125,0.25,1,0.036177928101141,0.25
6,0.125,0.25,1,0.060900366031624,0.999999999888896
7,0.125,0.753133839466954,1,0.02216075134031,1
8,0.125,0.938831357485475,1,0.038342263457548,1
9,0.999999999944448,0.994154885681887,1,0.06028930364194,1
10,0.999999999777793,0.999999999944448,1,0.042400211326979,1
11,0.999999999111175,0.999999999986112,1,0.016058873135373,1
12,0.9999999964447,0.999999999986112,1,0.050982263555736,1
13,0.999999985778799,0.999999999986112,1,0.036730026043169,1
14,0.999999999972224,0.999999999986112,1,0.042309475335302,1
15,0.999999999972224,0.999999999986112,1,0.059886902159312,1
16,1,0.999999999986112,1,0.040162647803234,1
17,1,0.999999999986112,1,0.051523372777804,1
18,1,0.999999999986112,1,0.056362540057649,1
19,1,0.999999999986112,1,0.034861627851275,1
20,1,1,1,0.029096533499222,1
21,1,1,1,0.064398456086372,1
22,1,1,1,0.056933285287489,1
23,1,1,1,0.055965702789876,1
24,1,1,1,0.032689567437109,1
25,1,1,1,0.036087739473207,1
26,1,1,1,0.009948393394864,1
27,1,1,1,0.05971421388385,1
28,1,1,1,0.055896820939101,1
29,1,1,1,0.019112213886065,1
30,1,1,1,0.036873275296718,1
31,1,1,1,0.034252092132036,1
32,1,1,1,0.006481756411262,1
33,1,1,1,0.038479244218526,1
34,1,1,1,0.048471198375336,1
35,1,1,1,0.001685955432522,1
36,1,1,1,0.000946024396867,1
37,1,1,1,0.008407545189237,1
38,1,1,1,0.013443878832581,1
39,1,1,1,0.02412429467773,1
40,1,1,1,0.046518361532737,1
41,1,1,1,0.05461616202654,1
42,1,1,1,0.051275597550372,1
43,1,1,1,0.067254637483426,1
44,1,1,1,0.051449291236446,1
45,1,1,1,0.032408033908663,1
46,1,1,1,0.007492784468945,1
47,1,1,1,0.052262689227143,1
48,1,1,1,0.011049669129535,1
49,1,1,1,0.019732144582715,1


==> pics/plots/Min_sync_Belief.csv <==
0,0.03125,0.03125,0.03125,0.02060244674485,0.03125
1,0.124999999993056,0.135441869272193,0.03125,0.001281442445871,0.124999999986112
2,0.124999999998264,0.125,0.124999999986112,0.036326154813915,0.124999999998264
3,0.125,0.397608430000318,0.124999999998264,0.013416072648246,0.25
4,0.125,0.354719041678353,0.189670356611936,0.044210424583122,0.25
5,0.125,0.953357383554271,0.831162707713459,0.006133790651906,0.25
6,0.125,0.999999999944448,0.999999999832802,0.037010623833187,0.373782985658741
7,0.125,0.999999999962845,1,0.026879860223308,0.4
8,0.4,1,1,0.005113070637101,0.294117647058823
9,0.294117647058823,1,1,0.032288206629357,0.261538461538462
10,0.261538461538462,1,1,0.020830695336587,0.252918287937743
11,0.252918287937743,1,1,0.04726858306809,0.250731707317073
12,0.250731707317073,1,1,0.023652409019475,0.250183060776178
13,0.250183060776178,1,1,0.031749003886202,0.25004577357339
14,0.25004577357339,1,1,0.017669373387818,1
15,0.250011443917177,1,1,0.052245126893924,1
16,0.250002861012035,1,1,0.04763161891277,1
17,1,1,1,0.058369602622762,1
18,1,1,1,0.040660546757501,1
19,1,1,1,0.025715740435571,1
20,1,1,1,0.061175985993188,1
21,1,1,1,0.036438840333592,1
22,1,1,1,0.020861763029394,1
23,1,1,1,0.058051412383465,1
24,1,1,1,0.04332197226948,1
25,1,1,1,0.020311254015882,1
26,1,1,1,0.054527366541235,1
27,1,1,1,0.02237021316691,1
28,0.999999999999999,1,1,0.057790990877095,1
29,0.999999999999997,1,1,0.049723372937772,1
30,0.999999999999987,1,1,0.038276627088246,1
31,0.999999999999948,1,1,0.046874793498762,1
32,0.999999999999793,1,1,0.018248167120129,1
33,0.999999999999172,1,1,0.056650577631104,1
34,0.999999999996686,1,1,0.04406076527952,1
35,0.999999999986746,1,1,0.026771288776723,1
36,0.999999999946983,1,1,0.02775790478612,1
37,0.999999999787933,1,1,0.014171835278013,1
38,0.999999999151733,1,1,0.059185238981176,1
39,0.999999996606933,1,1,0.018411411504117,1
40,0.999999986427731,1,1,0.063506408144724,1
41,0.999999945710927,1,1,0.053540010804335,1
42,0.999999782843754,1,1,0.037855379988072,1
43,0.999999131375771,1,1,0.028980613943403,1
44,1,1,1,0.00082415429168,1
45,1,1,1,0.05200421222578,1
46,1,1,1,0.042061600531018,1
47,1,1,1,0.020349096105877,1
48,1,1,1,0.043581458419935,1
49,1,1,1,0.056268003022289,1

